Testing General Relativity with Growth rate measurement from Sloan Digital Sky Survey III Baryon Oscillations Spectroscopic Survey galaxies

The measured redshift ($z$) of an astronomical object is a combination of Hubble recession, gravitational redshift and peculiar velocity. The line of sight distance to a galaxy inferred from redshift is affected by the peculiar velocity component of galaxy redshift, which is observed as an anisotropy in the correlation function. This anisotropy allows us to measure the linear growth rate of matter ($f\sigma_8$). We measure the $f\sigma_8$ at $z=0.57$ using the CMASS sample from Data Release 11 of Sloan Digital Sky Survey III (SDSS III) Baryon Oscillations Spectroscopic Survey (BOSS). The galaxy sample consists of 690,826 massive galaxies in the redshift range 0.43-0.7 covering 8498 deg$^2$. Here we report the first simultaneous measurement of $f\sigma_8$ and background cosmological parameters using Convolution Lagrangian Perturbation Theory (CLPT) with Gaussian streaming model (GSRSD). We arrive at a constraint of $f\sigma_8=0.462\pm0.041$ (9\% accuracy) at effective redshift ($\bar{z}=0.57$) when we include Planck CMB likelihood while marginalizing over all other cosmological parameters. We also measure $b\sigma_8=1.19\pm0.03$, $H(z=0.57)=89.2\pm3.6$ km s$^{-1}$ Mpc$^{-1}$ and $D_A(z=0.57)=1401\pm23$ Mpc. Our analysis also improves the constraint on $\Omega_c h^2=0.1196\pm0.0009$ by a factor of 3 when compared to the Planck only measurement($\Omega_c h^2=0.1196 \pm 0.0031$). Our results are consistent with Planck $\Lambda$CDM-GR prediction and all other CMASS measurements, even though our theoretical models are fairly different. This consistency suggests that measurement of $f\sigma_8$ from Redshift space distortions at multiple redshifts will be a sensitive probe of the theory of gravity that is largely model independent, allowing us to place model-independent constraints on alternative models of gravity.

==> plots/LOWZDR11_Chuang_2013_monopole.dat <==
# r (Mpc/h), correlation function xi, standard deviation
   12.00000      0.8256858      9.8229228E-03
   20.00000      0.3033198      6.2346286E-03
   28.00000      0.1455205      4.7976319E-03
   36.00000      7.7488825E-02  3.8348436E-03
   44.00000      4.4474062E-02  3.1482324E-03
   52.00000      2.7744487E-02  2.7042509E-03
   60.00000      1.5776688E-02  2.4727699E-03
   68.00000      9.5397942E-03  2.3359000E-03
   76.00000      6.2947087E-03  2.1280462E-03
   84.00000      4.3620565E-03  1.9393360E-03
   92.00000      4.3536527E-03  1.8757284E-03
   100.0000      4.2571914E-03  1.7315539E-03
   108.0000      4.1986248E-03  1.5767226E-03
   116.0000      3.1153276E-03  1.4059466E-03
   124.0000      1.2401063E-03  1.3150600E-03
   132.0000      1.2570169E-03  1.2052723E-03
   140.0000      1.0647081E-03  1.1522059E-03
   148.0000      8.7909191E-04  1.1277137E-03
   156.0000      9.9377066E-04  1.0572927E-03
   164.0000      7.6633767E-04  1.0002208E-03
   172.0000      2.3204894E-04  9.7702385E-04
   180.0000      2.5891853E-04  9.3403616E-04
   188.0000     -1.2122466E-04  8.8991749E-04
   196.0000      1.2161306E-04  8.4198540E-04


==> plots/LOWZDR11_Chuang_2013_monopole_quadrupole_inverse_covariance_32to200.dat <==
# 1st bin index, 2nd bin index, inverse covariance matrix
           1           1   348200.5    
           1           2  -434343.8    
           1           3   43233.00    
           1           4   65756.05    
           1           5  -28486.02    
           1           6   8849.311    
           1           7  -3352.027    
           1           8  -26584.77    
           1           9   44765.63    
           1          10   64402.59    
           1          11  -23654.44    
           1          12  -24527.42    
           1          13   33244.88    
           1          14  -92601.27    
           1          15   31942.41    
           1          16   71590.94    
           1          17  -174782.7    
           1          18   236287.9    
           1          19  -134456.9    
           1          20   37288.12    
           1          21  -23849.79    
           1          22  -20974.10    
           1          23   36691.80    
           1          24  -14927.46    
           1          25   11149.00    
           1          26  -7220.706    
           1          27   16315.23    
           1          28  -16232.66    
           1          29   6862.384    
           1          30   1310.199    
           1          31  -6776.738    
           1          32  -10000.36    
           1          33   13320.34    
           1          34   12765.86    
           1          35  -22504.68    
           1          36   18815.92    
           1          37  -4723.804    
           1          38  -1313.342    
           1          39  -34705.52    
           1          40   67689.55    
           1          41  -85638.08    
           1          42   46794.43    
           2           1  -434343.9    
           2           2   1064632.    
           2           3  -694314.3    
           2           4   15750.75    
           2           5   109225.0    
           2           6  -29921.28    
           2           7   63266.02    
           2           8  -18855.05    
           2           9  -71815.97    
           2          10  -132387.9    
           2          11   106163.9    
           2          12   42245.75    
           2          13  -112259.7    
           2          14   201878.7    
           2          15   39147.30    
           2          16  -130379.5    
           2          17  -46470.62    
           2          18  -222620.6    
           2          19   358297.1    
           2          20  -115568.6    
           2          21   5754.953    
           2          22   48487.37    
           2          23  -62995.45    
           2          24   29712.58    
           2          25   12869.01    
           2          26  -16733.99    
           2          27   2002.832    
           2          28   4311.066    
           2          29   17626.62    
           2          30  -51071.13    
           2          31   49991.46    
           2          32   18752.04    
           2          33  -57069.06    
           2          34   33468.50    
           2          35  -53125.36    
           2          36   22865.41    
           2          37   26542.33    
           2          38   17945.02    
           2          39   14205.50    
           2          40   11303.77    
           2          41   22629.16    
           2          42  -38495.44    
           3           1   43233.52    
           3           2  -694315.2    
           3           3   1504994.    
           3           4  -959453.4    
           3           5   75274.62    
           3           6   108240.8    
           3           7  -67690.82    
           3           8  -82653.87    
           3           9   92240.30    
           3          10   110883.8    
           3          11  -68159.10    
           3          12  -22729.75    
           3          13   37996.85    
           3          14  -168650.1    
           3          15  -2254.297    
           3          16   194226.3    
           3          17   215646.9    
           3          18  -51995.73    
           3          19  -184271.2    
           3          20  -240207.7    
           3          21   213886.9    
           3          22  -38481.20    
           3          23   38717.43    
           3          24  -32015.14    
           3          25   20555.52    
           3          26   17227.45    
           3          27  -42248.61    
           3          28   57430.30    
           3          29  -41814.91    
           3          30   32451.80    
           3          31   23100.86    
           3          32  -63545.95    
           3          33   21862.30    
           3          34   8395.422    
           3          35   58797.80    
           3          36  -14394.95    
           3          37  -24233.86    
           3          38  -52631.17    
           3          39   56838.80    
           3          40  -134878.8    
           3          41   184758.8    
           3          42  -91053.94    
           4           1   65755.37    
           4           2   15752.30    
           4           3  -959454.6    
           4           4   2062645.    
           4           5  -1337104.    
           4           6   65321.25    
           4           7   197928.7    
           4           8  -23454.50    
           4           9  -13607.97    
           4          10  -20643.66    
           4          11  -83511.66    
           4          12   21557.37    
           4          13   63156.19    
           4          14  -26199.19    
           4          15  -216734.9    
           4          16  -130982.6    
           4          17   138631.1    
           4          18   109487.3    
           4          19  -85578.46    
           4          20   483940.3    
           4          21  -463926.9    
           4          22   8128.407    
           4          23  -17894.35    
           4          24   16415.34    
           4          25  -121898.3    
           4          26   133464.4    
           4          27   52730.45    
           4          28  -129750.7    
           4          29   60163.50    
           4          30  -25908.79    
           4          31   9974.270    
           4          32   34734.46    
           4          33   75119.80    
           4          34  -207503.1    
           4          35   53556.22    
           4          36   139325.4    
           4          37  -154990.0    
           4          38   160723.6    
           4          39  -52020.20    
           4          40  -24919.34    
           4          41  -10151.64    
           4          42   23438.68    
           5           1  -28485.15    
           5           2   109223.8    
           5           3   75275.14    
           5           4  -1337105.    
           5           5   2631312.    
           5           6  -1682006.    
           5           7   100585.4    
           5           8  -16501.22    
           5           9   137361.8    
           5          10  -120107.0    
           5          11   157291.9    
           5          12   95250.79    
           5          13  -276161.6    
           5          14   265694.6    
           5          15   38147.11    
           5          16   48341.30    
           5          17  -247529.6    
           5          18  -124895.1    
           5          19   67718.14    
           5          20   305671.9    
           5          21  -125949.3    
           5          22  -3553.642    
           5          23   32532.78    
           5          24   13271.29    
           5          25   70048.09    
           5          26  -208658.9    
           5          27   54420.63    
           5          28   149679.2    
           5          29  -123523.6    
           5          30   103814.7    
           5          31  -61069.68    
           5          32   4730.588    
           5          33  -96679.62    
           5          34   220632.8    
           5          35  -72606.59    
           5          36  -251461.8    
           5          37   264691.8    
           5          38  -108245.2    
           5          39  -69440.08    
           5          40   173417.9    
           5          41  -179939.6    
           5          42   91810.62    
           6           1   8848.189    
           6           2  -29920.16    
           6           3   108241.4    
           6           4   65321.78    
           6           5  -1682008.    
           6           6   3142424.    
           6           7  -1924026.    
           6           8   473050.0    
           6           9  -304833.2    
           6          10   384288.5    
           6          11  -282431.2    
           6          12  -74612.16    
           6          13   174724.2    
           6          14  -193891.2    
           6          15   116261.9    
           6          16   78163.53    
           6          17   72150.33    
           6          18   167147.4    
           6          19  -76443.77    
           6          20  -878285.6    
           6          21   658955.5    
           6          22   10393.63    
           6          23  -10478.86    
           6          24  -45927.96    
           6          25   45870.59    
           6          26   41548.90    
           6          27  -193302.0    
           6          28   81279.34    
           6          29   151077.4    
           6          30  -185501.8    
           6          31   64391.13    
           6          32  -25234.80    
           6          33   96399.59    
           6          34  -73497.12    
           6          35  -90592.97    
           6          36   236469.7    
           6          37  -111263.0    
           6          38   23928.92    
           6          39   79578.09    
           6          40  -183439.8    
           6          41   189527.7    
           6          42  -123133.0    
           7           1  -3350.918    
           7           2   63264.43    
           7           3  -67691.28    
           7           4   197929.7    
           7           5   100586.9    
           7           6  -1924028.    
           7           7   3963832.    
           7           8  -2631186.    
           7           9   594953.0    
           7          10  -474150.2    
           7          11   385404.9    
           7          12  -250324.9    
           7          13   580351.8    
           7          14  -238630.8    
           7          15  -99178.77    
           7          16  -152141.9    
           7          17   50119.81    
           7          18  -70168.00    
           7          19  -80509.17    
           7          20   1282852.    
           7          21  -974551.9    
           7          22  -2880.866    
           7          23  -38657.39    
           7          24   87757.02    
           7          25  -29463.71    
           7          26  -1190.922    
           7          27   152850.7    
           7          28  -262091.4    
           7          29   106314.5    
           7          30   123500.5    
           7          31  -103101.5    
           7          32   84338.88    
           7          33  -101117.0    
           7          34   18900.14    
           7          35   68074.05    
           7          36  -77635.44    
           7          37   194.0234    
           7          38   146901.2    
           7          39  -400219.0    
           7          40   412366.6    
           7          41  -131169.4    
           7          42   11831.92    
           8           1  -26585.71    
           8           2  -18853.55    
           8           3  -82652.83    
           8           4  -23458.34    
           8           5  -16499.52    
           8           6   473053.2    
           8           7  -2631190.    
           8           8   4582165.    
           8           9  -2966838.    
           8          10   594629.0    
           8          11  -142490.2    
           8          12   400780.8    
           8          13  -407201.0    
           8          14   34868.81    
           8          15   204215.1    
           8          16  -59890.92    
           8          17  -200484.4    
           8          18   330653.4    
           8          19   155974.9    
           8          20  -1059987.    
           8          21   904587.9    
           8          22   3014.074    
           8          23   226.5938    
           8          24  -15794.62    
           8          25  -111027.0    
           8          26   121428.1    
           8          27   906.7500    
           8          28  -24813.89    
           8          29  -163126.1    
           8          30   144338.1    
           8          31   33628.31    
           8          32   19052.98    
           8          33   4014.828    
           8          34  -88842.45    
           8          35   60425.17    
           8          36   11579.58    
           8          37  -87715.75    
           8          38  -70762.34    
           8          39   404180.3    
           8          40  -468110.4    
           8          41   202667.2    
           8          42  -20028.08    
           9           1   44766.34    
           9           2  -71817.16    
           9           3   92239.37    
           9           4  -13604.33    
           9           5   137361.1    
           9           6  -304837.8    
           9           7   594958.6    
           9           8  -2966842.    
           9           9   5141617.    
           9          10  -2810298.    
           9          11   200312.0    
           9          12  -76007.06    
           9          13  -115073.0    
           9          14   185019.1    
           9          15   49772.03    
           9          16  -154994.9    
           9          17   586342.1    
           9          18  -627048.7    
           9          19   32614.84    
           9          20   59822.12    
           9          21  -41479.56    
           9          22  -44320.36    
           9          23   86554.13    
           9          24  -91521.53    
           9          25   160586.4    
           9          26  -71266.97    
           9          27  -91577.49    
           9          28   235658.3    
           9          29  -47937.17    
           9          30  -291143.9    
           9          31   161706.8    
           9          32  -135253.6    
           9          33   52201.47    
           9          34   111933.7    
           9          35   97833.35    
           9          36  -224147.1    
           9          37   193261.4    
           9          38  -210132.3    
           9          39  -60427.17    
           9          40   379674.5    
           9          41  -238995.3    
           9          42   102641.7    
          10           1   64402.20    
          10           2  -132386.6    
          10           3   110882.3    
          10           4  -20643.24    
          10           5  -120107.9    
          10           6   384290.2    
          10           7  -474151.2    
          10           8   594628.7    
          10           9  -2810297.    
          10          10   5408532.    
          10          11  -3509436.    
          10          12   564384.5    
          10          13  -103236.2    
          10          14  -83823.32    
          10          15  -297310.7    
          10          16   657846.3    
          10          17  -508779.2    
          10          18  -3687.328    
          10          19   415350.5    
          10          20  -708675.7    
          10          21   388885.6    
          10          22   16615.08    
          10          23  -6829.727    
          10          24  -2661.312    
          10          25  -17708.28    
          10          26   47509.18    
          10          27  -30376.62    
          10          28  -164331.6    
          10          29   86288.89    
          10          30   71951.54    
          10          31  -240975.3    
          10          32   297851.4    
          10          33  -6294.172    
          10          34  -161708.8    
          10          35  -30655.58    
          10          36   228443.7    
          10          37  -169145.8    
          10          38   70918.96    
          10          39   113005.0    
          10          40  -99171.12    
          10          41   59266.61    
          10          42  -133025.3    
          11           1  -23654.71    
          11           2   106163.4    
          11           3  -68157.41    
          11           4  -83513.59    
          11           5   157290.7    
          11           6  -282426.6    
          11           7   385399.3    
          11           8  -142483.5    
          11           9   200306.2    
          11          10  -3509434.    
          11          11   6644573.    
          11          12  -3963866.    
          11          13   886628.0    
          11          14  -20070.12    
          11          15   308055.4    
          11          16  -538972.4    
          11          17   90892.68    
          11          18   206491.5    
          11          19  -235519.3    
          11          20   808506.8    
          11          21  -731571.8    
          11          22   65588.30    
          11          23  -78172.72    
          11          24   59313.08    
          11          25  -23293.81    
          11          26  -54995.51    
          11          27   25843.84    
          11          28   125496.4    
          11          29  -7218.560    
          11          30  -28290.43    
          11          31   73287.14    
          11          32  -340187.5    
          11          33   231110.2    
          11          34   186479.2    
          11          35  -166403.2    
          11          36  -49581.70    
          11          37  -1260.426    
          11          38   53784.42    
          11          39  -104443.2    
          11          40  -142425.2    
          11          41   75062.53    
          11          42   157632.4    
          12           1  -24527.11    
          12           2   42245.98    
          12           3  -22730.58    
          12           4   21558.05    
          12           5   95252.50    
          12           6  -74615.91    
          12           7  -250320.3    
          12           8   400774.6    
          12           9  -76001.16    
          12          10   564382.6    
          12          11  -3963863.    
          12          12   6738786.    
          12          13  -4590986.    
          12          14   1044104.    
          12          15  -39691.50    
          12          16   157405.2    
          12          17   92349.38    
          12          18   197004.8    
          12          19  -593275.5    
          12          20   96604.97    
          12          21   285386.2    
          12          22  -91518.65    
          12          23   75660.41    
          12          24   3269.729    
          12          25  -33510.57    
          12          26  -24189.44    
          12          27   34972.62    
          12          28  -23855.52    
          12          29   648.4688    
          12          30   48617.10    
          12          31   95186.25    
          12          32   22747.45    
          12          33  -372524.9    
          12          34   230575.7    
          12          35   81211.05    
          12          36  -22398.99    
          12          37  -54807.39    
          12          38   57654.83    
          12          39   32885.41    
          12          40   31909.02    
          12          41  -67078.38    
          12          42  -67641.80    
          13           1   33245.27    
          13           2  -112261.2    
          13           3   37998.14    
          13           4   63155.95    
          13           5  -276161.7    
          13           6   174724.3    
          13           7   580350.2    
          13           8  -407200.4    
          13           9  -115072.7    
          13          10  -103229.0    
          13          11   886609.5    
          13          12  -4590971.    
          13          13   8961033.    
          13          14  -6092322.    
          13          15   994173.5    
          13          16  -46738.56    
          13          17   333677.9    
          13          18  -646738.8    
          13          19   683242.7    
          13          20   117068.4    
          13          21  -312296.4    
          13          22   59495.23    
          13          23  -118848.4    
          13          24   19954.45    
          13          25   65610.24    
          13          26   11604.88    
          13          27   27791.38    
          13          28  -91722.69    
          13          29   153288.3    
          13          30   2161.785    
          13          31  -179411.7    
          13          32   138027.2    
          13          33   4786.375    
          13          34  -394404.7    
          13          35   226025.4    
          13          36   47475.55    
          13          37   37193.27    
          13          38   103909.4    
          13          39  -197872.6    
          13          40  -22068.19    
          13          41   169193.8    
          13          42  -79709.66    
          14           1  -92602.00    
          14           2   201880.6    
          14           3  -168651.2    
          14           4  -26199.91    
          14           5   265694.9    
          14           6  -193891.0    
          14           7  -238630.1    
          14           8   34871.89    
          14           9   185015.3    
          14          10  -83833.44    
          14          11  -20047.97    
          14          12   1044088.    
          14          13  -6092320.    
          14          14  1.0534244E+07
          14          15  -6005614.    
          14          16   747292.5    
          14          17  -548637.1    
          14          18   881574.4    
          14          19  -617760.4    
          14          20   382844.4    
          14          21  -23346.81    
          14          22  -20935.44    
          14          23   60126.67    
          14          24   81750.58    
          14          25  -64742.77    
          14          26  -82095.44    
          14          27   142988.1    
          14          28  -101491.6    
          14          29  -223639.1    
          14          30   56629.78    
          14          31   186920.3    
          14          32  -220342.3    
          14          33   302839.4    
          14          34   31072.88    
          14          35  -308096.7    
          14          36   11158.69    
          14          37   195150.3    
          14          38  -226677.5    
          14          39  -40724.59    
          14          40   585744.9    
          14          41  -636491.5    
          14          42   327995.0    
          15           1   31942.74    
          15           2   39146.36    
          15           3  -2253.750    
          15           4  -216734.3    
          15           5   38146.12    
          15           6   116262.9    
          15           7  -99179.53    
          15           8   204213.7    
          15           9   49772.80    
          15          10  -297305.9    
          15          11   308048.1    
          15          12  -39688.69    
          15          13   994183.2    
          15          14  -6005630.    
          15          15  1.0396431E+07
          15          16  -6457999.    
          15          17   900087.5    
          15          18  -292281.0    
          15          19   730622.9    
          15          20  -1168253.    
          15          21   907413.8    
          15          22   39157.23    
          15          23  -1218.613    
          15          24  -169540.3    
          15          25   105379.6    
          15          26   25124.84    
          15          27  -139429.7    
          15          28   250554.0    
          15          29  -57693.88    
          15          30  -48785.35    
          15          31  -2943.492    
          15          32   85828.42    
          15          33  -165142.2    
          15          34   195238.3    
          15          35  -45329.01    
          15          36  -226765.2    
          15          37   227245.0    
          15          38  -150997.3    
          15          39   385603.4    
          15          40  -826321.5    
          15          41   948811.7    
          15          42  -418119.0    
          16           1   71591.19    
          16           2  -130379.7    
          16           3   194226.1    
          16           4  -130982.4    
          16           5   48341.52    
          16           6   78163.73    
          16           7  -152141.6    
          16           8  -59891.44    
          16           9  -154994.6    
          16          10   657846.6    
          16          11  -538971.9    
          16          12   157403.2    
          16          13  -46744.19    
          16          14   747303.9    
          16          15  -6458002.    
          16          16  1.1703165E+07
          16          17  -6930332.    
          16          18   1356806.    
          16          19  -546347.6    
          16          20   909243.8    
          16          21  -969342.8    
          16          22  -31503.68    
          16          23   62897.98    
          16          24   42688.03    
          16          25  -59862.74    
          16          26   78811.68    
          16          27  -130259.7    
          16          28  -124800.0    
          16          29   197952.4    
          16          30  -79251.23    
          16          31  -69411.70    
          16          32   184613.3    
          16          33  -30791.34    
          16          34  -74138.59    
          16          35  -108711.4    
          16          36   280051.1    
          16          37  -400850.8    
          16          38   423085.2    
          16          39  -50072.31    
          16          40  -170064.3    
          16          41  -431349.3    
          16          42   464388.6    
          17           1  -174782.8    
          17           2  -46470.30    
          17           3   215646.6    
          17           4   138631.7    
          17           5  -247529.9    
          17           6   72148.86    
          17           7   50121.99    
          17           8  -200487.3    
          17           9   586344.6    
          17          10  -508778.1    
          17          11   90888.45    
          17          12   92349.25    
          17          13   333686.1    
          17          14  -548644.5    
          17          15   900086.4    
          17          16  -6930322.    
          17          17  1.3064811E+07
          17          18  -8071705.    
          17          19   1118374.    
          17          20  -202521.0    
          17          21   737088.4    
          17          22  -9693.719    
          17          23  -65683.61    
          17          24   94651.09    
          17          25  -61114.19    
          17          26  -86361.28    
          17          27   127373.1    
          17          28   139848.8    
          17          29  -110353.3    
          17          30  -29825.72    
          17          31  -7001.703    
          17          32  -90066.27    
          17          33  -26500.56    
          17          34   257158.9    
          17          35   18932.70    
          17          36   38394.38    
          17          37  -336390.7    
          17          38  -120894.7    
          17          39  -6492.656    
          17          40   464263.7    
          17          41   147971.5    
          17          42  -461892.1    
          18           1   236287.8    
          18           2  -222620.5    
          18           3  -51995.75    
          18           4   109487.0    
          18           5  -124894.3    
          18           6   167147.6    
          18           7  -70170.15    
          18           8   330657.3    
          18           9  -627051.2    
          18          10  -3690.656    
          18          11   206497.1    
          18          12   197009.9    
          18          13  -646754.9    
          18          14   881585.9    
          18          15  -292277.5    
          18          16   1356790.    
          18          17  -8071692.    
          18          18  1.4275764E+07
          18          19  -9006351.    
          18          20   2025880.    
          18          21  -758477.2    
          18          22  -61548.29    
          18          23   110377.8    
          18          24  -4852.055    
          18          25  -56237.88    
          18          26   18814.60    
          18          27   4681.383    
          18          28  -140279.8    
          18          29  -13704.56    
          18          30   314557.1    
          18          31  -176010.9    
          18          32   55327.44    
          18          33  -55053.70    
          18          34  -261118.9    
          18          35   218258.0    
          18          36  -258260.8    
          18          37   509251.9    
          18          38  -165625.0    
          18          39  -465524.8    
          18          40   267800.8    
          18          41  -21863.69    
          18          42   287726.0    
          19           1  -134456.9    
          19           2   358296.9    
          19           3  -184270.4    
          19           4  -85579.16    
          19           5   67717.03    
          19           6  -76442.00    
          19           7  -80509.88    
          19           8   155973.7    
          19           9   32616.17    
          19          10   415353.4    
          19          11  -235524.8    
          19          12  -593277.4    
          19          13   683252.6    
          19          14  -617765.7    
          19          15   730613.0    
          19          16  -546330.8    
          19          17   1118361.    
          19          18  -9006342.    
          19          19  1.5230084E+07
          19          20  -9045151.    
          19          21   1753705.    
          19          22   97557.66    
          19          23  -152315.8    
          19          24  -72276.48    
          19          25   68969.31    
          19          26   105659.6    
          19          27   66997.43    
          19          28  -70679.80    
          19          29   80902.55    
          19          30  -337138.2    
          19          31   287770.0    
          19          32  -182386.0    
          19          33   289135.4    
          19          34   21574.00    
          19          35  -102691.5    
          19          36   76244.33    
          19          37  -33374.48    
          19          38  -106650.7    
          19          39   383584.8    
          19          40  -603466.7    
          19          41   409876.6    
          19          42  -253884.8    
          20           1   37288.28    
          20           2  -115568.5    
          20           3  -240208.1    
          20           4   483939.8    
          20           5   305673.4    
          20           6  -878287.1    
          20           7   1282853.    
          20           8  -1059986.    
          20           9   59820.39    
          20          10  -708676.0    
          20          11   808510.1    
          20          12   96602.62    
          20          13   117067.3    
          20          14   382844.8    
          20          15  -1168246.    
          20          16   909237.2    
          20          17  -202514.3    
          20          18   2025866.    
          20          19  -9045134.    
          20          20  1.6554568E+07
          20          21  -9731358.    
          20          22  -54562.17    
          20          23   85050.73    
          20          24  -17109.87    
          20          25   53145.54    
          20          26  -94804.73    
          20          27  -34230.24    
          20          28   109731.5    
          20          29  -117785.0    
          20          30   370505.2    
          20          31  -329979.4    
          20          32   259758.1    
          20          33  -420898.7    
          20          34   134004.2    
          20          35  -88736.62    
          20          36   142826.8    
          20          37  -174249.4    
          20          38   442781.9    
          20          39  -404445.0    
          20          40   440161.9    
          20          41  -1226468.    
          20          42   1011716.    
          21           1  -23849.77    
          21           2   5754.760    
          21           3   213887.0    
          21           4  -463926.4    
          21           5  -125950.2    
          21           6   658956.0    
          21           7  -974551.9    
          21           8   904586.6    
          21           9  -41478.15    
          21          10   388884.9    
          21          11  -731572.6    
          21          12   285388.0    
          21          13  -312296.4    
          21          14  -23348.80    
          21          15   907414.6    
          21          16  -969342.6    
          21          17   737085.4    
          21          18  -758468.1    
          21          19   1753693.    
          21          20  -9731355.    
          21          21   9715708.    
          21          22   21911.04    
          21          23  -4611.535    
          21          24   28754.70    
          21          25  -71085.33    
          21          26   55107.66    
          21          27  -51038.92    
          21          28  -41148.73    
          21          29   54206.50    
          21          30  -168408.1    
          21          31   185648.3    
          21          32  -93399.84    
          21          33   123341.3    
          21          34  -25654.55    
          21          35   149819.3    
          21          36  -225919.5    
          21          37   145286.7    
          21          38  -269539.8    
          21          39   274776.0    
          21          40  -111995.6    
          21          41   831094.5    
          21          42  -962917.9    
          22           1  -20974.13    
          22           2   48487.38    
          22           3  -38481.15    
          22           4   8128.389    
          22           5  -3553.725    
          22           6   10393.72    
          22           7  -2880.809    
          22           8   3014.042    
          22           9  -44320.41    
          22          10   16615.06    
          22          11   65588.27    
          22          12  -91518.74    
          22          13   59495.74    
          22          14  -20935.96    
          22          15   39157.33    
          22          16  -31503.58    
          22          17  -9693.859    
          22          18  -61548.24    
          22          19   97557.77    
          22          20  -54562.34    
          22          21   21911.09    
          22          22   97207.70    
          22          23  -91717.73    
          22          24   15450.08    
          22          25  -11662.44    
          22          26   20621.39    
          22          27  -18233.04    
          22          28   10171.91    
          22          29  -3130.171    
          22          30  -2258.015    
          22          31  -5166.729    
          22          32   17126.71    
          22          33  -6191.618    
          22          34   33451.73    
          22          35  -40337.29    
          22          36   12333.74    
          22          37  -1443.822    
          22          38  -2702.895    
          22          39  -13557.96    
          22          40  -17476.70    
          22          41   47281.34    
          22          42  -42031.03    
          23           1   36691.84    
          23           2  -62995.45    
          23           3   38717.33    
          23           4  -17894.31    
          23           5   32532.79    
          23           6  -10478.74    
          23           7  -38657.61    
          23           8   226.7080    
          23           9   86554.09    
          23          10  -6829.714    
          23          11  -78172.50    
          23          12   75660.36    
          23          13  -118848.9    
          23          14   60126.96    
          23          15  -1218.359    
          23          16   62897.62    
          23          17  -65683.33    
          23          18   110377.5    
          23          19  -152315.8    
          23          20   85050.92    
          23          21  -4611.635    
          23          22  -91717.70    
          23          23   205322.0    
          23          24  -127722.7    
          23          25   27548.55    
          23          26  -19792.56    
          23          27   1022.062    
          23          28  -4862.170    
          23          29   3275.771    
          23          30  -6795.197    
          23          31   28113.04    
          23          32  -21422.15    
          23          33   19395.12    
          23          34  -36501.42    
          23          35   18529.82    
          23          36  -26471.24    
          23          37   45214.57    
          23          38  -24425.44    
          23          39   20595.12    
          23          40   6192.023    
          23          41  -2827.848    
          23          42   7050.141    
          24           1  -14927.47    
          24           2   29712.59    
          24           3  -32015.15    
          24           4   16415.33    
          24           5   13271.37    
          24           6  -45928.15    
          24           7   87757.15    
          24           8  -15794.60    
          24           9  -91521.55    
          24          10  -2661.465    
          24          11   59313.18    
          24          12   3269.646    
          24          13   19954.44    
          24          14   81750.88    
          24          15  -169540.5    
          24          16   42688.07    
          24          17   94650.95    
          24          18  -4851.633    
          24          19  -72276.95    
          24          20  -17109.54    
          24          21   28754.60    
          24          22   15450.04    
          24          23  -127722.6    
          24          24   272134.8    
          24          25  -172443.7    
          24          26   22290.42    
          24          27   20985.66    
          24          28  -24240.49    
          24          29   27209.16    
          24          30  -10704.59    
          24          31  -30884.07    
          24          32   25572.27    
          24          33  -6318.393    
          24          34  -9994.039    
          24          35   27658.82    
          24          36   3675.502    
          24          37  -64791.81    
          24          38   52136.49    
          24          39  -43783.25    
          24          40   59473.54    
          24          41  -75441.95    
          24          42   43261.42    
          25           1   11149.03    
          25           2   12868.92    
          25           3   20555.60    
          25           4  -121898.2    
          25           5   70047.92    
          25           6   45870.62    
          25           7  -29463.59    
          25           8  -111027.2    
          25           9   160586.6    
          25          10  -17708.19    
          25          11  -23294.00    
          25          12  -33510.46    
          25          13   65610.26    
          25          14  -64743.01    
          25          15   105379.8    
          25          16  -59862.59    
          25          17  -61114.38    
          25          18  -56238.12    
          25          19   68969.86    
          25          20   53145.06    
          25          21  -71085.16    
          25          22  -11662.40    
          25          23   27548.44    
          25          24  -172443.6    
          25          25   373443.7    
          25          26  -250290.8    
          25          27   14211.34    
          25          28   39336.52    
          25          29  -6950.805    
          25          30  -9551.119    
          25          31   6321.031    
          25          32  -15247.70    
          25          33   3193.338    
          25          34  -6333.132    
          25          35  -4759.052    
          25          36   3669.138    
          25          37   46597.80    
          25          38  -44437.98    
          25          39   30373.60    
          25          40  -10897.21    
          25          41   20264.53    
          25          42  -14013.03    
          26           1  -7220.750    
          26           2  -16733.95    
          26           3   17227.50    
          26           4   133464.3    
          26           5  -208658.7    
          26           6   41548.83    
          26           7  -1190.969    
          26           8   121428.0    
          26           9  -71267.00    
          26          10   47509.33    
          26          11  -54995.71    
          26          12  -24189.26    
          26          13   11604.69    
          26          14  -82095.38    
          26          15   25124.66    
          26          16   78811.88    
          26          17  -86361.20    
          26          18   18814.82    
          26          19   105659.1    
          26          20  -94804.55    
          26          21   55107.68    
          26          22   20621.35    
          26          23  -19792.45    
          26          24   22290.43    
          26          25  -250290.9    
          26          26   476209.9    
          26          27  -282901.0    
          26          28   47716.50    
          26          29  -30449.16    
          26          30   20832.78    
          26          31   14384.79    
          26          32   6750.727    
          26          33  -20000.83    
          26          34   23024.64    
          26          35   16540.25    
          26          36   6807.607    
          26          37  -43187.41    
          26          38   16006.06    
          26          39  -13698.62    
          26          40   10744.99    
          26          41   10287.48    
          26          42  -27583.28    
          27           1   16315.34    
          27           2   2002.840    
          27           3  -42248.88    
          27           4   52730.50    
          27           5   54420.92    
          27           6  -193302.2    
          27           7   152850.2    
          27           8   907.6562    
          27           9  -91577.84    
          27          10  -30377.14    
          27          11   25844.58    
          27          12   34972.06    
          27          13   27791.43    
          27          14   142988.6    
          27          15  -139429.9    
          27          16  -130259.8    
          27          17   127372.9    
          27          18   4681.234    
          27          19   66997.88    
          27          20  -34230.23    
          27          21  -51039.11    
          27          22  -18233.00    
          27          23   1022.056    
          27          24   20985.50    
          27          25   14211.50    
          27          26  -282900.9    
          27          27   616316.6    
          27          28  -408190.4    
          27          29   46643.16    
          27          30   47198.26    
          27          31  -10207.76    
          27          32  -23155.18    
          27          33   20796.78    
          27          34  -20920.04    
          27          35   18051.82    
          27          36  -37711.41    
          27          37   31513.91    
          27          38  -6333.419    
          27          39   16790.55    
          27          40  -21375.85    
          27          41  -42128.97    
          27          42   75198.56    
          28           1  -16232.77    
          28           2   4311.041    
          28           3   57430.64    
          28           4  -129750.7    
          28           5   149678.6    
          28           6   81279.86    
          28           7  -262090.8    
          28           8  -24815.00    
          28           9   235658.7    
          28          10  -164330.9    
          28          11   125495.7    
          28          12  -23855.25    
          28          13  -91722.00    
          28          14  -101493.0    
          28          15   250555.0    
          28          16  -124800.3    
          28          17   139849.4    
          28          18  -140280.3    
          28          19  -70679.55    
          28          20   109731.0    
          28          21  -41148.41    
          28          22   10171.94    
          28          23  -4862.286    
          28          24  -24240.27    
          28          25   39336.36    
          28          26   47716.32    
          28          27  -408190.4    
          28          28   685892.1    
          28          29  -377579.9    
          28          30  -15404.06    
          28          31   54034.89    
          28          32  -52011.62    
          28          33   2502.684    
          28          34   60294.71    
          28          35  -51603.30    
          28          36   43177.25    
          28          37  -55682.24    
          28          38   14079.35    
          28          39   63213.64    
          28          40  -52197.17    
          28          41   53326.39    
          28          42  -65405.15    
          29           1   6862.400    
          29           2   17626.67    
          29           3  -41815.21    
          29           4   60163.81    
          29           5  -123523.6    
          29           6   151077.1    
          29           7   106314.4    
          29           8  -163125.6    
          29           9  -47937.25    
          29          10   86288.59    
          29          11  -7218.766    
          29          12   648.7695    
          29          13   153287.9    
          29          14  -223638.0    
          29          15  -57695.64    
          29          16   197953.5    
          29          17  -110354.3    
          29          18  -13703.47    
          29          19   80901.72    
          29          20  -117784.3    
          29          21   54206.19    
          29          22  -3130.241    
          29          23   3275.852    
          29          24   27209.16    
          29          25  -6950.829    
          29          26  -30449.21    
          29          27   46643.50    
          29          28  -377580.3    
          29          29   777601.2    
          29          30  -479129.8    
          29          31   66108.84    
          29          32  -2704.156    
          29          33   60280.94    
          29          34  -71498.06    
          29          35   46360.59    
          29          36  -11672.46    
          29          37   40872.74    
          29          38  -21365.34    
          29          39  -74293.92    
          29          40   70323.02    
          29          41  -5811.488    
          29          42   19662.22    
          30           1   1310.374    
          30           2  -51071.52    
          30           3   32452.31    
          30           4  -25909.38    
          30           5   103815.2    
          30           6  -185501.8    
          30           7   123500.3    
          30           8   144338.4    
          30           9  -291144.3    
          30          10   71952.03    
          30          11  -28290.70    
          30          12   48617.53    
          30          13   2161.000    
          30          14   56630.33    
          30          15  -48784.69    
          30          16  -79252.49    
          30          17  -29824.66    
          30          18   314556.1    
          30          19  -337137.2    
          30          20   370505.1    
          30          21  -168408.4    
          30          22  -2258.018    
          30          23  -6795.195    
          30          24  -10704.71    
          30          25  -9550.979    
          30          26   20832.77    
          30          27   47198.30    
          30          28  -15403.77    
          30          29  -479130.5    
          30          30   954069.1    
          30          31  -608134.4    
          30          32   178199.8    
          30          33  -91523.23    
          30          34   31722.44    
          30          35  -42329.21    
          30          36  -392.0859    
          30          37   41883.41    
          30          38   74851.92    
          30          39  -113030.7    
          30          40  -54843.20    
          30          41   36641.23    
          30          42   14817.92    
          31           1  -6776.889    
          31           2   49991.80    
          31           3   23100.50    
          31           4   9974.527    
          31           5  -61069.86    
          31           6   64391.31    
          31           7  -103101.9    
          31           8   33628.55    
          31           9   161707.3    
          31          10  -240976.2    
          31          11   73287.78    
          31          12   95185.73    
          31          13  -179410.6    
          31          14   186918.5    
          31          15  -2942.758    
          31          16  -69411.44    
          31          17  -7001.383    
          31          18  -176011.2    
          31          19   287769.6    
          31          20  -329979.6    
          31          21   185648.8    
          31          22  -5166.730    
          31          23   28113.11    
          31          24  -30884.14    
          31          25   6321.093    
          31          26   14384.83    
          31          27  -10208.10    
          31          28   54035.16    
          31          29   66108.88    
          31          30  -608134.5    
          31          31   1052677.    
          31          32  -691140.2    
          31          33   153692.4    
          31          34  -60594.80    
          31          35   86404.04    
          31          36  -45152.89    
          31          37   71056.48    
          31          38  -170544.5    
          31          39   202979.0    
          31          40  -14783.89    
          31          41  -37646.74    
          31          42  -27333.02    
          32           1  -10000.28    
          32           2   18751.98    
          32           3  -63545.83    
          32           4   34734.41    
          32           5   4730.656    
          32           6  -25235.09    
          32           7   84339.70    
          32           8   19051.95    
          32           9  -135253.4    
          32          10   297852.1    
          32          11  -340188.0    
          32          12   22747.94    
          32          13   138025.4    
          32          14  -220339.8    
          32          15   85827.91    
          32          16   184613.4    
          32          17  -90067.40    
          32          18   55327.90    
          32          19  -182385.6    
          32          20   259758.1    
          32          21  -93400.14    
          32          22   17126.77    
          32          23  -21422.24    
          32          24   25572.31    
          32          25  -15247.72    
          32          26   6750.609    
          32          27  -23154.93    
          32          28  -52011.87    
          32          29  -2703.930    
          32          30   178199.5    
          32          31  -691139.9    
          32          32   1305638.    
          32          33  -863506.6    
          32          34   186556.4    
          32          35  -110926.8    
          32          36   53019.12    
          32          37  -70923.46    
          32          38   173860.9    
          32          39  -143781.8    
          32          40   51863.68    
          32          41  -18771.47    
          32          42  -21442.25    
          33           1   13320.17    
          33           2  -57068.96    
          33           3   21862.38    
          33           4   75119.64    
          33           5  -96679.77    
          33           6   96400.04    
          33           7  -101117.9    
          33           8   4016.312    
          33           9   52200.46    
          33          10  -6294.375    
          33          11   231110.2    
          33          12  -372524.8    
          33          13   4787.719    
          33          14   302837.2    
          33          15  -165141.6    
          33          16  -30791.64    
          33          17  -26500.47    
          33          18  -55052.19    
          33          19   289133.8    
          33          20  -420898.8    
          33          21   123342.2    
          33          22  -6191.711    
          33          23   19395.26    
          33          24  -6318.386    
          33          25   3193.300    
          33          26  -20000.69    
          33          27   20796.41    
          33          28   2502.918    
          33          29   60280.95    
          33          30  -91523.13    
          33          31   153692.2    
          33          32  -863505.9    
          33          33   1469420.    
          33          34  -898707.4    
          33          35   267693.4    
          33          36  -43523.89    
          33          37  -8156.514    
          33          38  -93017.09    
          33          39   69683.30    
          33          40  -63619.33    
          33          41   109896.6    
          33          42  -134.8398    
          34           1   12766.16    
          34           2   33468.18    
          34           3   8394.973    
          34           4  -207502.2    
          34           5   220632.3    
          34           6  -73497.12    
          34           7   18901.10    
          34           8  -88844.14    
          34           9   111934.7    
          34          10  -161709.4    
          34          11   186481.2    
          34          12   230572.4    
          34          13  -394402.2    
          34          14   31072.53    
          34          15   195238.4    
          34          16  -74138.73    
          34          17   257159.3    
          34          18  -261120.5    
          34          19   21575.71    
          34          20   134004.5    
          34          21  -25655.86    
          34          22   33451.87    
          34          23  -36501.68    
          34          24  -9993.852    
          34          25  -6333.244    
          34          26   23024.50    
          34          27  -20919.44    
          34          28   60294.21    
          34          29  -71497.83    
          34          30   31722.50    
          34          31  -60594.68    
          34          32   186554.4    
          34          33  -898704.6    
          34          34   1697627.    
          34          35  -1171653.    
          34          36   249967.8    
          34          37  -5348.156    
          34          38  -52634.78    
          34          39   11781.59    
          34          40  -1517.406    
          34          41  -21910.87    
          34          42  -20349.98    
          35           1  -22504.81    
          35           2  -53125.22    
          35           3   58798.39    
          35           4   53555.16    
          35           5  -72605.83    
          35           6  -90593.20    
          35           7   68072.82    
          35           8   60426.77    
          35           9   97832.90    
          35          10  -30654.31    
          35          11  -166406.3    
          35          12   81215.01    
          35          13   226021.9    
          35          14  -308095.3    
          35          15  -45330.36    
          35          16  -108710.3    
          35          17   18934.39    
          35          18   218255.5    
          35          19  -102690.4    
          35          20  -88737.84    
          35          21   149820.7    
          35          22  -40337.38    
          35          23   18529.99    
          35          24   27658.60    
          35          25  -4758.898    
          35          26   16540.49    
          35          27   18051.16    
          35          28  -51602.72    
          35          29   46359.95    
          35          30  -42328.84    
          35          31   86403.55    
          35          32  -110924.0    
          35          33   267689.1    
          35          34  -1171651.    
          35          35   1956153.    
          35          36  -1204124.    
          35          37   209831.0    
          35          38   13702.34    
          35          39  -59223.21    
          35          40   146099.5    
          35          41  -14696.79    
          35          42  -31094.03    
          36           1   18815.79    
          36           2   22865.62    
          36           3  -14395.15    
          36           4   139325.5    
          36           5  -251461.5    
          36           6   236468.8    
          36           7  -77633.80    
          36           8   11578.46    
          36           9  -224147.0    
          36          10   228442.5    
          36          11  -49579.61    
          36          12  -22400.81    
          36          13   47476.36    
          36          14   11159.45    
          36          15  -226764.9    
          36          16   280052.0    
          36          17   38389.84    
          36          18  -258255.8    
          36          19   76241.75    
          36          20   142827.9    
          36          21  -225920.2    
          36          22   12333.78    
          36          23  -26471.28    
          36          24   3675.719    
          36          25   3668.879    
          36          26   6807.453    
          36          27  -37710.89    
          36          28   43176.71    
          36          29  -11671.79    
          36          30  -392.7695    
          36          31  -45151.95    
          36          32   53016.94    
          36          33  -43520.69    
          36          34   249967.1    
          36          35  -1204125.    
          36          36   2051584.    
          36          37  -1300339.    
          36          38   353409.9    
          36          39  -36735.44    
          36          40  -80011.12    
          36          41   47141.70    
          36          42  -21429.30    
          37           1  -4723.709    
          37           2   26542.18    
          37           3  -24233.74    
          37           4  -154989.3    
          37           5   264690.7    
          37           6  -111261.6    
          37           7   192.6250    
          37           8  -87715.25    
          37           9   193261.6    
          37          10  -169145.5    
          37          11  -1260.926    
          37          12  -54806.65    
          37          13   37193.05    
          37          14   195148.8    
          37          15   227246.3    
          37          16  -400854.0    
          37          17  -336384.8    
          37          18   509247.8    
          37          19  -33373.45    
          37          20  -174250.0    
          37          21   145287.5    
          37          22  -1443.783    
          37          23   45214.61    
          37          24  -64792.15    
          37          25   46598.16    
          37          26  -43187.46    
          37          27   31513.66    
          37          28  -55681.76    
          37          29   40872.09    
          37          30   41884.01    
          37          31   71056.23    
          37          32  -70923.36    
          37          33  -8157.352    
          37          34  -5348.008    
          37          35   209831.8    
          37          36  -1300338.    
          37          37   2145452.    
          37          38  -1367481.    
          37          39   307929.0    
          37          40   23756.56    
          37          41  -114359.4    
          37          42   85467.31    
          38           1  -1313.125    
          38           2   17944.74    
          38           3  -52631.36    
          38           4   160723.0    
          38           5  -108244.5    
          38           6   23927.81    
          38           7   146902.8    
          38           8  -70763.38    
          38           9  -210131.8    
          38          10   70919.31    
          38          11   53783.26    
          38          12   57655.21    
          38          13   103909.4    
          38          14  -226675.7    
          38          15  -150999.5    
          38          16   423087.8    
          38          17  -120900.2    
          38          18  -165622.0    
          38          19  -106649.4    
          38          20   442782.2    
          38          21  -269541.1    
          38          22  -2703.108    
          38          23  -24425.36    
          38          24   52136.77    
          38          25  -44438.14    
          38          26   16006.13    
          38          27  -6333.273    
          38          28   14078.80    
          38          29  -21364.57    
          38          30   74851.16    
          38          31  -170544.0    
          38          32   173861.4    
          38          33  -93017.70    
          38          34  -52635.79    
          38          35   13704.52    
          38          36   353407.0    
          38          37  -1367479.    
          38          38   2347734.    
          38          39  -1475126.    
          38          40   207771.5    
          38          41   120009.9    
          38          42  -82722.94    
          39           1  -34705.76    
          39           2   14205.71    
          39           3   56839.23    
          39           4  -52020.09    
          39           5  -69440.31    
          39           6   79579.20    
          39           7  -400220.8    
          39           8   404181.8    
          39           9  -60428.50    
          39          10   113004.8    
          39          11  -104442.4    
          39          12   32884.79    
          39          13  -197871.3    
          39          14  -40726.62    
          39          15   385603.9    
          39          16  -50071.69    
          39          17  -6490.906    
          39          18  -465524.2    
          39          19   383580.8    
          39          20  -404443.1    
          39          21   274775.9    
          39          22  -13557.79    
          39          23   20595.01    
          39          24  -43783.28    
          39          25   30373.47    
          39          26  -13698.61    
          39          27   16790.42    
          39          28   63214.14    
          39          29  -74294.59    
          39          30  -113029.8    
          39          31   202978.3    
          39          32  -143782.4    
          39          33   69684.42    
          39          34   11782.49    
          39          35  -59226.04    
          39          36  -36732.41    
          39          37   307926.2    
          39          38  -1475123.    
          39          39   2528458.    
          39          40  -1662047.    
          39          41   203674.8    
          39          42   152498.9    
          40           1   67689.52    
          40           2   11304.31    
          40           3  -134879.8    
          40           4  -24918.97    
          40           5   173418.2    
          40           6  -183441.3    
          40           7   412368.6    
          40           8  -468112.0    
          40           9   379676.3    
          40          10  -99171.60    
          40          11  -142424.4    
          40          12   31907.99    
          40          13  -22070.06    
          40          14   585747.8    
          40          15  -826320.8    
          40          16  -170066.7    
          40          17   464265.3    
          40          18   267797.6    
          40          19  -603462.2    
          40          20   440158.0    
          40          21  -111993.5    
          40          22  -17476.67    
          40          23   6192.084    
          40          24   59473.37    
          40          25  -10896.94    
          40          26   10744.91    
          40          27  -21375.93    
          40          28  -52197.27    
          40          29   70323.23    
          40          30  -54843.89    
          40          31  -14783.43    
          40          32   51864.61    
          40          33  -63620.27    
          40          34  -1517.945    
          40          35   146100.5    
          40          36  -80011.10    
          40          37   23757.88    
          40          38   207765.6    
          40          39  -1662043.    
          40          40   2994186.    
          40          41  -1669190.    
          40          42   139281.1    
          41           1  -85637.91    
          41           2   22628.42    
          41           3   184759.6    
          41           4  -10151.88    
          41           5  -179940.0    
          41           6   189529.0    
          41           7  -131170.6    
          41           8   202668.2    
          41           9  -238997.1    
          41          10   59267.52    
          41          11   75061.33    
          41          12  -67075.82    
          41          13   169194.6    
          41          14  -636495.9    
          41          15   948813.8    
          41          16  -431348.2    
          41          17   147969.5    
          41          18  -21861.34    
          41          19   409874.2    
          41          20  -1226465.    
          41          21   831092.7    
          41          22   47281.32    
          41          23  -2827.895    
          41          24  -75441.82    
          41          25   20264.31    
          41          26   10287.54    
          41          27  -42128.86    
          41          28   53326.36    
          41          29  -5811.344    
          41          30   36641.70    
          41          31  -37647.18    
          41          32  -18771.93    
          41          33   109896.2    
          41          34  -21908.75    
          41          35  -14698.43    
          41          36   47141.14    
          41          37  -114361.0    
          41          38   120017.3    
          41          39   203669.3    
          41          40  -1669191.    
          41          41   2839116.    
          41          42  -1487813.    
          42           1   46794.35    
          42           2  -38495.20    
          42           3  -91054.05    
          42           4   23438.53    
          42           5   91811.10    
          42           6  -123133.6    
          42           7   11832.14    
          42           8  -20028.22    
          42           9   102642.3    
          42          10  -133026.0    
          42          11   157633.2    
          42          12  -67643.39    
          42          13  -79709.77    
          42          14   327997.7    
          42          15  -418121.2    
          42          16   464388.7    
          42          17  -461891.4    
          42          18   287725.5    
          42          19  -253884.1    
          42          20   1011716.    
          42          21  -962917.6    
          42          22  -42031.06    
          42          23   7050.192    
          42          24   43261.36    
          42          25  -14012.94    
          42          26  -27583.30    
          42          27   75198.55    
          42          28  -65405.12    
          42          29   19662.00    
          42          30   14817.85    
          42          31  -27332.75    
          42          32  -21442.29    
          42          33  -134.1857    
          42          34  -20351.84    
          42          35  -31092.33    
          42          36  -21429.78    
          42          37   85468.97    
          42          38  -82727.00    
          42          39   152501.5    
          42          40   139282.0    
          42          41  -1487814.    
          42          42   1490162.    


==> plots/LOWZDR11_Chuang_2013_quadrupole.dat <==
# r (Mpc/h), correlation function xi, standard deviation
   12.00000     -0.1455268      1.2226855E-02
   20.00000     -0.1462921      8.0899633E-03
   28.00000     -8.9455359E-02  6.4500584E-03
   36.00000     -6.1049186E-02  5.4239118E-03
   44.00000     -4.3617208E-02  5.0087064E-03
   52.00000     -3.3646360E-02  4.5057717E-03
   60.00000     -2.4772456E-02  4.2778291E-03
   68.00000     -1.8647833E-02  3.9973902E-03
   76.00000     -1.4736065E-02  3.7597271E-03
   84.00000     -8.2120663E-03  3.7186430E-03
   92.00000     -4.1168341E-03  3.3945059E-03
   100.0000     -2.9940237E-03  3.2944721E-03
   108.0000     -2.7599207E-03  3.2141760E-03
   116.0000     -3.5783215E-03  3.0553129E-03
   124.0000     -3.9883098E-03  2.9403861E-03
   132.0000     -3.9618644E-03  2.8793407E-03
   140.0000     -4.2950553E-03  2.7316515E-03
   148.0000     -3.4070013E-03  2.5980060E-03
   156.0000     -1.6084013E-03  2.5193908E-03
   164.0000     -2.7965917E-04  2.3806475E-03
   172.0000     -6.8401801E-04  2.3223888E-03
   180.0000      3.0025700E-04  2.1773269E-03
   188.0000      1.0295248E-03  2.1357730E-03
   196.0000      1.2069617E-03  2.0545535E-03

